Updated radial velocities and new constraints on the nature of the unseen source in NGC1850 BH1

A black hole candidate orbiting a luminous star in the Large Magellanic Cloud young cluster NGC 1850 ($\sim100$Myr) has recently been reported based on radial velocity and light curve modelling. Subsequently, an alternative explanation has been suggested for the system: a bloated post-mass transfer secondary star (M$_{\rm initial} \sim 4-5M_{\odot}$, M$_{\rm current} \sim 1-2M_{\odot}$) with a more massive, yet luminous companion (the primary). Upon reanalysis of the MUSE spectra, we found that the radial velocity variations originally reported were underestimated ($K_{\rm 2,revised} = 176\pm3$km/s vs $K_{\rm 2,original} = 140\pm3$km/s) because of the weighting scheme adopted in the full-spectrum fitting analysis. The increased radial velocity semi-amplitude translates into a system mass function larger than previously deduced ($f_{\rm revised}$=2.83$M_{\odot}$ vs $f_{\rm original}$=1.42$M_{\odot}$). By exploiting the spectral disentangling technique, we place an upper limit of 10\% of a luminous primary source to the observed optical light in NGC1850 BH1, assuming that the primary and secondary are the only components contributing to the system. Furthermore, by analysing archival near-infrared data, we find clues to the presence of an accretion disk in the system. These constraints support a low-mass post-mass transfer star but do not provide a definitive answer whether the unseen component in NGC1850 BH1 is indeed a black hole. These results predict a scenario where, if a primary luminous source of mass M $\ge 4.7M_{\odot}$, is present in the system (given the inclination and secondary mass constraints), it must be hidden in a optically thick disk to be undetected in the MUSE spectra.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
